A Comparative Study of Long and Short GRBs. I. Overlapping Properties

Gamma ray bursts (GRBs) are classified into long and short categories based on their durations. Broad band studies suggest that these two categories of objects roughly correspond to two different classes of progenitor systems, i.e. compact star mergers (Type I) vs. massive star core collapse (Type II). However, the duration criterion sometimes leads to mis-identification of the progenitor systems. We perform a comprehensive multi-wavelength comparative study between duration-defined long GRBs and short GRBs as well as the so-called "consensus" long GRBs and short GRBs (which are believed to be more closely related to the two types of progenitor systems). The parameters we study include two parts: the prompt emission properties including duration ($T_{90}$), spectral peak energy ($E_{\rm p}$), low energy photon index ($\alpha$), isotropic $\gamma$-ray energy ($E_{\rm \gamma, iso}$), isotropic peak luminosity ($L_{\rm p,iso}$), and the amplitude parameters ($f$ and $f_{\rm eff}$); and the host galaxy properties including stellar mass ($M_*$), star formation rate (SFR), metallicity ([X/H]), half light radius ($R_{50}$), angular and physical ($R_{\rm off}$) offset of the afterglow from the center of the host galaxy, the normalized offset ($r_{\rm off}=R_{\rm off}/R_{50}$), and the brightness fraction $F_{\rm light}$. For most parameters, we find interesting overlapping properties between the two populations in both 1D and 2D distribution plots. The three best parameters for the classification purpose are $T_{90}$, $f_{\rm eff}$, and $F_{\rm light}$. However, no single parameter alone is good enough to place a particular burst into the right physical category, suggesting a need of multiple criteria for physical classification.

==> referee_report.txt <==
Referee Report 

In this paper, the two authors present a grand undertaking: A collection of a quite large number of GRB-associated parameters (both of the prompt emission as well as the associated host galaxies) for a very large sample of GRBs. They then search for criteria to separate GRBs birthed by massive star collapse ("long" ~ "Type II") and those likely due to compact object mergers ("short" ~ "Type I").

The paper represents not only a huge effort, but also a valuable collection of data for other researchers to look up. As it is mostly based on large tables and repetitive plots, it is rightly submitted to the ApJ Supplement. I have no major criticism of this work, but next to some typos listed below, I have also found some errors in the data compilation, which will result in some recalculations and reformulations.

>> We really appreciate the referee's helpful and detailed comments and suggestions. We modified the paper based on his/her suggestions. And, details are in the following.

The comments in detail:

Page 1-2: I wish to point out that the temporal division (though not the one in hardness ratios) was first reported by Mazets et al. in 1981, over a decade before the work of Kouveliotou (http://adsabs.harvard.edu/abs/1981Ap%26SS..80....3M). I feel this work should also be mentioned.
>> Thanks for referring us to this reference. We added it.

Page 2, last paragraph, line 6: Kann et al. (2011) should be mentioned here as well, they did a systematic study with all available data at that time, including a few cases where such limits had not been determined yet.
>> Thanks for referring us to this reference. We added it.

Next-to-last line: Extra )
>> Corrected.

Page 3, line 1: This was another aspect also studied in Kann et al. (2011).
>> Added. 

In the following, such a connection has possibly also been made for GRB 050709, and should be cited: http://adsabs.harvard.edu/abs/2016arXiv160307869J
>> Added. 

Paragraph 2, line 1: However, the duration
>> Corrected.

Page 8, last line: refereeed --> refereed
>> Corrected.

Page 9, {section sign}2.2.1, line 8: an single --> a single
>> Corrected.

Page 11, line 1: I think you missed putting < in math mode here, before 10 Myr.
>> Modified.
Paragraph 3, line 5: obtain a spatially
>> Corrected.

Page 12, next to last line of first paragraph: Benefit from IR spectrum --> Benefiting from IR spectra
>> Corrected.
Last paragraph, line 2: compariing --> comparing
>> Corrected.

Page 13, {section sign}2.2.2, line 5 onwards: You should cite some papers here: http://adsabs.harvard.edu/abs/2010ApJ...722.1946B
http://adsabs.harvard.edu/abs/2011MNRAS.413.2004C
http://adsabs.harvard.edu/abs/2014MNRAS.437.1495T
>> Added.

Page 14, line 7: The host of GRB 050709 is most certainly not an elliptical galaxy. I think you are confusing it with GRB 050724. Furthermore, the host of GRB 100117A is also a clear elliptical galaxy.
>> Thank you so much of pointing it out. It is corrected.

Last line of this paragraph: For SGRBs with no redshift, you assume z = 0.5. Now you assume z = 1 to derive host-galaxy properties. You should be consistent here, the z = 0.5 value is more realistic.
>> Thank you for pointing it out. There is a typo here. We use z = 0.5 in fact.
In the following paragraph, you assume z = 1 again - but you stated earlier that LGRBs with no known redshift are assumed to lie at z = 2.
>> In order for consistency, z = 0.5 for SGRB and z = 2.0 for LGRB are assumed.
So a few statistical results of some host galaxy properties are modifed a little.

Page 16, {section sign}3.2: Further down, you state that GRB 990308 has T_90 = 0.36 s. I don't know where you get this number from. Schaefer et al. (http://adsabs.harvard.edu/abs/1999ApJ...524L.103S) report T_90 = 106 +/- 12 s from CGRO data.
>> It comes from http://adsabs.harvard.edu/abs/2009ApJS..180..192F, BeppoSAX. Since BATSE T_90 is more common used, we change T_90 of GRB 990308 to 106 +/- 12 s, as suggested. It reduces the overlap region of T_90 to be (0.11,0.75) and the overlap fraction of SGRB to be 20\%. 

Page 17, line 2: a NS-NS
Line 3: gravitational waves
Line 5: Gaussian
>> Corrected.

Paragraph 3, line 4: originated --> originating
Last line show mild --> shows a mild
>> Corrected.

While the P values derived from the KS test are a bit open to interpretation, I personally would not call P_KS = 10^-7 a "mild" difference. You later call values of ~ 10^-4 "small" and "relatively significant". So I feel something like "moderately strong" should apply to 10^-7.
>> It is a good suggestions. Thanks.

Page 18, top: General question: You use the f and f_eff sample of Lü et al. (2014), which only encompasses GRBs until the end of 2011. Would it be possible to expand this sample as much as possible to the rest of the Swift sample you feature? Considering you find f_eff to be one of the best dividing criteria, a larger comparison sample would be of use.
>> We add all possible f and f_eff from Swift into the table.
So statistical results for them change a little. One important case is LGRB 130427A.
It has f_eff 4.75, makeing SGRB overlapping fraction of f_eff to be 77\%.

{section sign}3.2.1, paragraph 2, line 4-5: with old stellar populations
Lines 7, 8: LGRBs, SGRBs
>> Corrected.

Page 19, paragraph 3, line 2: it is a more relevant
Line 9-10: easier detected
>> Corrected.

Next paragraph: Note that the correct name is GRB 050219A, as there is also a GRB 050219B.
>> Corrected.

Page 20, lines 10, 11: LGRBs, SGRBs
Line 12: the same redshift bin
>> Corrected.

{section sign}3.2.2, paragraph 2, line 1: SGRB offsets
>> Corrected.

Page 21, paragraph 2, line 4: when merger --> by the time the merger
Line 8: which has
Line 12: regions
>> Corrected.

Last line of page: SGRBs
>> Corrected.

Page 22, line 1: no . behind Table.
Line 8: represent --> representative
>> Corrected.

Page 23, paragraph 2, line 3: do not show
>> Corrected.

Page 24, paragraph 2, line 1: at all redshifts
Line 3: may create a
>> Corrected.

{section sign}5, line 3 from end of 1st paragraph: series of two-dimensional
>> Corrected.

Page 2, paragraph 2, line 3: indicates that the
>> Corrected.

Paragraph 6, line 1: suggests
Line 4: presents
>> Corrected.

Page 27: Note that you are citing the Blanchard paper twice, once as the 2015 arXiv, once as the final 2016 ApJ version.
>> Corrected.

Page 63: GRBs 130427A, 130505A. Please check the isotropic energy release for these GRBs. These seem to be based on errors in the Konus-Wind GCNs on these GRBs. See GCNs 14576, 14578 and 14580. (Indeed, in Table 2, the range 20 - 1200 keV is given, this is an error in the original GCN.)
>> Thank you for reminding. It is corrected for GRB 130505A, and for GRB 130427A, information from Fermi(Gruber 2014) are used.

Page 64: Concerning GRB 120624B, Konus-Wind gives a total duration of ~300s.
>> Modified.

Page 65: Please check the duration of GRB 091024A, it is > 1000 s in total. It's possible that the T_90 is given only for the first emission episode.
>> Modified.

Page 66 - 67: You use method P for GRB 080916C - where the redshift was determined via photo-z of the afterglow, not the host galaxy (none is known). Then, a page later, you use method A for GRB 071025, where the redshift was also determined from afterglow photometry. These should be consistent.
>> The method for GRB 071025 is changed to P. Since no host information is available, it is not included in the catalog any more.

Page 70: 020813 and 021004 should be method A - especially 021004 is famous for its multi-component absorption line system.
????
>> For 021004, according to http://adsabs.harvard.edu/abs/2002A&A...396L..21M, there is a Lya emission line detected.
>> For 020813, according to http://adsabs.harvard.edu/abs/2003ApJ...584L..47B, there is an [OII] emission line detected.

GRB 030528 should be E - this was a dark GRB whose redshift was only determined later by host-galaxy spectroscopy.
>> Corrected.

GRB 020410 has no redshift, but it has been argued by Levan et al. that a SN bump is detected at late times and that the GRB is at z~0.5. Placing it at z=2 likely vastly overestimates the energetics.
>> Thank you for pointing it out. z = 0.5 is assumed for GRB 020410A for both energetic and host physical size estimation now. Comments are added into corresponding tables.

Page 71: You give the redshift of 100625A as "A", which generally stands for (A)fterglow absorption spectroscopy. This SGRB did not have an optical afterglow, instead the redshift is from a host-galaxy measurement - in this case, a passive galaxy which has no emission, only absorption lines. I still think the "E" criterion is better here, and it should just stand for (E)mission and/or absorption lines from the host galaxy. This same conundrum shows up for several more SGRBs in passive galaxies on page 2. Whereas in the case of GRB 090426, these really are absorption lines in the (bright) afterglow.
>> For redshifts with the absorption lines from host galaxies, we change them into 'HA'. 

Page 88 onwards: While most of the information is not available for many spectra, the instrument which determined the redshift should be available for all events, and should be given in column 3 in every case.
>> They are added when possible.

General: The instrument is named X-shooter, not X-Shooter.
>> Corrected.

140226A: keck --> Keck
>> Corrected.

Page 110, GRB 030429: Magenllan --> Magellan
>> Corrected.



==> reply2referee.txt <==
Reply to the Referee

In this paper, the two authors present a grand undertaking: A collection of a quite large number of GRB-associated parameters (both of the prompt emission as well as the associated host galaxies) for a very large sample of GRBs. They then search for criteria to separate GRBs birthed by massive star collapse ("long" ~ "Type II") and those likely due to compact object mergers ("short" ~ "Type I").

The paper represents not only a huge effort, but also a valuable collection of data for other researchers to look up. As it is mostly based on large tables and repetitive plots, it is rightly submitted to the ApJ Supplement. I have no major criticism of this work, but next to some typos listed below, I have also found some errors in the data compilation, which will result in some recalculations and reformulations.

>> We really appreciate the referee's helpful and detailed comments and suggestions. We modified the paper based on his/her suggestions. Please see our detailed replies to each of the referee’s comments below. It is worth pointing out that Dr. Hou-Jun Lu is now invited to join the paper, who has carried out the f & f_{eff} analysis of other GRBs not included in Lu et al. (2014), as suggested by the referee.

The comments in detail:

Page 1-2: I wish to point out that the temporal division (though not the one in hardness ratios) was first reported by Mazets et al. in 1981, over a decade before the work of Kouveliotou (http://adsabs.harvard.edu/abs/1981Ap%26SS..80....3M). I feel this work should also be mentioned.
>> Thanks for referring this reference to us. We have added it.

Page 2, last paragraph, line 6: Kann et al. (2011) should be mentioned here as well, they did a systematic study with all available data at that time, including a few cases where such limits had not been determined yet.
>> Thanks for referring this reference us to. We have added it.

Next-to-last line: Extra )
>> Corrected.

Page 3, line 1: This was another aspect also studied in Kann et al. (2011).
>> Added. 

In the following, such a connection has possibly also been made for GRB 050709, and should be cited: http://adsabs.harvard.edu/abs/2016arXiv160307869J
>> Added. 

Paragraph 2, line 1: However, the duration
>> Corrected.

Page 8, last line: refereeed --> refereed
>> Corrected.

Page 9, {section sign}2.2.1, line 8: an single --> a single
>> Corrected.

Page 11, line 1: I think you missed putting < in math mode here, before 10 Myr.
>> Modified.

Paragraph 3, line 5: obtain a spatially
>> Corrected.

Page 12, next to last line of first paragraph: Benefit from IR spectrum --> Benefiting from IR spectra
>> Corrected.

Last paragraph, line 2: compariing --> comparing
>> Corrected.

Page 13, {section sign}2.2.2, line 5 onwards: You should cite some papers here: http://adsabs.harvard.edu/abs/2010ApJ...722.1946B
http://adsabs.harvard.edu/abs/2011MNRAS.413.2004C
http://adsabs.harvard.edu/abs/2014MNRAS.437.1495T
>> Added.

Page 14, line 7: The host of GRB 050709 is most certainly not an elliptical galaxy. I think you are confusing it with GRB 050724. Furthermore, the host of GRB 100117A is also a clear elliptical galaxy.
>> Thank you so much of pointing it out. It is corrected.

Last line of this paragraph: For SGRBs with no redshift, you assume z = 0.5. Now you assume z = 1 to derive host-galaxy properties. You should be consistent here, the z = 0.5 value is more realistic.
>> Thank you for pointing it out. There is a typo here. We used z = 0.5 throughout.

In the following paragraph, you assume z = 1 again - but you stated earlier that LGRBs with no known redshift are assumed to lie at z = 2.
>> Thanks! For consistency, z = 0.5 for SGRB and z = 2.0 for LGRB are now assumed throughout. A few statistical results of some host galaxy properties are modified a little bit.

Page 16, {section sign}3.2: Further down, you state that GRB 990308 has T_90 = 0.36 s. I don't know where you get this number from. Schaefer et al. (http://adsabs.harvard.edu/abs/1999ApJ...524L.103S) report T_90 = 106 +/- 12 s from CGRO data.
>> It comes from http://adsabs.harvard.edu/abs/2009ApJS..180..192F, BeppoSAX. Since BATSE T_90 is more commonly used, we change T_90 of GRB 990308 to 106 +/- 12 s, as suggested. It reduces the overlap region of T_90 to (0.11,0.75) and the overlap fraction of SGRB to 20\%. 

Page 17, line 2: a NS-NS
Line 3: gravitational waves
Line 5: Gaussian
>> Corrected.

Paragraph 3, line 4: originated --> originating
Last line show mild --> shows a mild
>> Corrected.

While the P values derived from the KS test are a bit open to interpretation, I personally would not call P_KS = 10^-7 a "mild" difference. You later call values of ~ 10^-4 "small" and "relatively significant". So I feel something like "moderately strong" should apply to 10^-7.
>> It is a good suggestions. Thanks. Changed.

Page 18, top: General question: You use the f and f_eff sample of Lü et al. (2014), which only encompasses GRBs until the end of 2011. Would it be possible to expand this sample as much as possible to the rest of the Swift sample you feature? Considering you find f_eff to be one of the best dividing criteria, a larger comparison sample would be of use.
>> We now added all possible f and f_eff values for the Swift bursts into the table.
The statistical results changed a little bit. One important case is LGRB 130427A.
It has f_eff 4.75, makeing SGRB overlapping fraction of f_eff to be 77\%.

{section sign}3.2.1, paragraph 2, line 4-5: with old stellar populations
Lines 7, 8: LGRBs, SGRBs
>> Corrected.

Page 19, paragraph 3, line 2: it is a more relevant
Line 9-10: easier detected
>> Corrected.

Next paragraph: Note that the correct name is GRB 050219A, as there is also a GRB 050219B.
>> Corrected.

Page 20, lines 10, 11: LGRBs, SGRBs
Line 12: the same redshift bin
>> Corrected.

{section sign}3.2.2, paragraph 2, line 1: SGRB offsets
>> Corrected.

Page 21, paragraph 2, line 4: when merger --> by the time the merger
Line 8: which has
Line 12: regions
>> Corrected.

Last line of page: SGRBs
>> Corrected.

Page 22, line 1: no . behind Table.
Line 8: represent --> representative
>> Corrected.

Page 23, paragraph 2, line 3: do not show
>> Corrected.

Page 24, paragraph 2, line 1: at all redshifts
Line 3: may create a
>> Corrected.

{section sign}5, line 3 from end of 1st paragraph: series of two-dimensional
>> Corrected.

Page 2, paragraph 2, line 3: indicates that the
>> Corrected.

Paragraph 6, line 1: suggests
Line 4: presents
>> Corrected.

Page 27: Note that you are citing the Blanchard paper twice, once as the 2015 arXiv, once as the final 2016 ApJ version.
>> Corrected.

Page 63: GRBs 130427A, 130505A. Please check the isotropic energy release for these GRBs. These seem to be based on errors in the Konus-Wind GCNs on these GRBs. See GCNs 14576, 14578 and 14580. (Indeed, in Table 2, the range 20 - 1200 keV is given, this is an error in the original GCN.)
>> Thank you for the reminder. It is corrected for GRB 130505A. For GRB 130427A, the information from Fermi (Gruber 2014) is used.

Page 64: Concerning GRB 120624B, Konus-Wind gives a total duration of ~300s.
>> Modified.

Page 65: Please check the duration of GRB 091024A, it is > 1000 s in total. It's possible that the T_90 is given only for the first emission episode.
>> Modified.

Page 66 - 67: You use method P for GRB 080916C - where the redshift was determined via photo-z of the afterglow, not the host galaxy (none is known). Then, a page later, you use method A for GRB 071025, where the redshift was also determined from afterglow photometry. These should be consistent.
>> The method for GRB 071025 is changed to P. Since no host information is available, it is not included in the catalog any more.

Page 70: 020813 and 021004 should be method A - especially 021004 is famous for its multi-component absorption line system.
>> For 021004, according to http://adsabs.harvard.edu/abs/2002A&A...396L..21M, there is a Lya emission line detected.
>> For 020813, according to http://adsabs.harvard.edu/abs/2003ApJ...584L..47B, there is an [OII] emission line detected.

GRB 030528 should be E - this was a dark GRB whose redshift was only determined later by host-galaxy spectroscopy.
>> Corrected.

GRB 020410 has no redshift, but it has been argued by Levan et al. that a SN bump is detected at late times and that the GRB is at z~0.5. Placing it at z=2 likely vastly overestimates the energetics.
>> Thank you for pointing it out. z = 0.5 is assumed for GRB 020410A for both energetics and host physical size estimation now. Comments are added into corresponding tables.

Page 71: You give the redshift of 100625A as "A", which generally stands for (A)fterglow absorption spectroscopy. This SGRB did not have an optical afterglow, instead the redshift is from a host-galaxy measurement - in this case, a passive galaxy which has no emission, only absorption lines. I still think the "E" criterion is better here, and it should just stand for (E)mission and/or absorption lines from the host galaxy. This same conundrum shows up for several more SGRBs in passive galaxies on page 2. Whereas in the case of GRB 090426, these really are absorption lines in the (bright) afterglow.
>> For redshifts with the absorption lines from host galaxies, we change them into 'HA'. 

Page 88 onwards: While most of the information is not available for many spectra, the instrument which determined the redshift should be available for all events, and should be given in column 3 in every case.
>> They are added when possible.

General: The instrument is named X-shooter, not X-Shooter.
>> Corrected.

140226A: keck --> Keck
>> Corrected.

Page 110, GRB 030429: Magenllan --> Magellan
>> Corrected.


